Reinforcement Learning from Imperfect Demonstrations under Soft Expert Guidance

In this paper, we study Reinforcement Learning from Demonstrations (RLfD) that improves the exploration efficiency of Reinforcement Learning (RL) by providing expert demonstrations. Most of existing RLfD methods require demonstrations to be perfect and sufficient, which yet is unrealistic to meet in practice. To work on imperfect demonstrations, we first define an imperfect expert setting for RLfD in a formal way, and then point out that previous methods suffer from two issues in terms of optimality and convergence, respectively. Upon the theoretical findings we have derived, we tackle these two issues by regarding the expert guidance as a soft constraint on regulating the policy exploration of the agent, which eventually leads to a constrained optimization problem. We further demonstrate that such problem is able to be addressed efficiently by performing a local linear search on its dual form. Considerable empirical evaluations on a comprehensive collection of benchmarks indicate our method attains consistent improvement over other RLfD counterparts.

==> rebuttal.txt <==
To Reviewer #1:

Q1: On the difference of the curve smoothness.
A1: This is due to the different plotting scale of the x-axis in Fig.2. Since the latter three experiments require more steps to converge, we set their scales from 10^3/4 to 10^5/6 environment steps for better visualization, which are (or more than) 10 times larger than that used in the first three sub-figures, thus look more fluctuating. We will further clarify this in the revised version.

Q2: On the performance of the pre-train baseline on Ant.
A2: Thanks for pointing this out. As already discussed in Sec.4 in our paper, the pre-train method relies heavily on the reward quality during its later RL procedure. If the rewards are sparse and the state-action space has a high dimension, there is no guarantee that the RL exploration can converge and behave promisingly. The Ant task is such an example, exhibiting the largest exploration space in all our experiments, hence it is not supervising that the pre-train method works poorly on it.

To Reviewer #3:

Q1: The comparison between the pre-train baseline and our method on HalfCheetah.
A1: The pre-train baseline starts from a well-tuned point (fully trained from demos), whereas our method is trained from scratch, hence it makes sense that the pre-train model usually outperforms our method during the beginning; on HalfCheetach particularly, such superior period is more lasting, probably because the reward signal (even it is sparse) is relatively sufficient for guiding the exploration. Still, our method will eventually outperform the pre-train baseline on this task, as it enjoys a flexible combination between demo supervision and sparse reward guidance. We're sorry that this may not come clear and will further analyze this observation in the final version.

Q2: Why the Penalty+Ann. approach behaves differently with our method on MountainCar.
A2: Thanks for the comment. Since Penalty+Ann. is trained differently from the beginning, and it will eventually (when the penalty is completely annealed) converge to a different point compared to our method. Therefore, it is not supervising that Penalty+Ann exhibits distinct dynamics than our method on most tasks including MountainCar. The performance drop of Penalty+Ann. on MountainCar is probably incurred by the unstable policy optimization when the reward feedback is sparse. We will add the above discussions in the final version.

Q3: On more experiments of the annealing mechanism.
A3: In Fig.4, we have provided the results when d_0=10^-3. Per the reviewer's suggestion, we further conduct the experiments when d_0=10^-6 under different annealing factors (0, 10^-6, 10^-3, 2*10^-3). The eventual results of these four implementations are listed below, and are consistently promising if annealing is adopted. Moreover, as our annealing is to enlarge the tolerance, d_0 should not be initialized with a too-large value (like 10^0 or 10^-1). We will make this point more clear and involve more plots for different d_0 in the final version.

====== d_0=10^-6 ======
epsilon --> results
0 ----------> −11.30±0.82
10^-6 ----> 3830.81±115.61
10^-3 ----> 3803.51±22.76
2x10^-3 -> 3675.52±112.17
====================

Q4: On the organization of citations.
A4: We are sorry for the improper citations, and thank the reviewer for raising this. We will revise the style and add author names around the citations in our final version.


working

Q1: The comparison between the pre-train baseline and our method on HalfCheetah.
A1: The pre-train baseline starts from a well-tuned point (fully trained from demos), whereas our method is trained from scratch, hence it makes sense that the pre-train model usually outperforms our method during the beginning; on HalfCheetach particularly, such superior period is more lasting, probably because the reward signal (even it is sparse) is relatively sufficient for guiding the exploration. Still, our method will eventually outperform the pre-train baseline on this task, as it enjoys a flexible combination between demo supervision and sparse reward guidance. We're sorry that this may not come clear and will further analyze this observation in the final version.

Q2: Why the Penalty+Ann. approach behaves differently with our method on MountainCar.
A2: Thanks for the comment. Since Penalty+Ann. is trained differently from the beginning, and it will eventually (when the penalty is completely annealed) converge to a different point compared to our method. Therefore, it is not supervising that Penalty+Ann exhibits distinct dynamics than our method on most tasks including MountainCar. The performance drop of Penalty+Ann. on MountainCar is probably incurred by the unstable policy optimization when the reward feedback is sparse. We will add the above discussions in the final version.
